A high gain travelling-wave parametric amplifier based on three-wave mixing

We extend the theory for a Josephson junction travelling wave parametric amplifier (TWPA) operating in the three-wave mixing regime and we propose a scheme for achieving high gain. The continuous three-mode model [P. K. Tien, J. Appl. Phys. 29, 1347 (1958)] is on one hand extended to describe a discrete chain of Josephson junctions at high frequencies close to the spectral cutoff where there is no up-conversion. On the other hand, we also develop a continuous multimode theory for the low-frequency region where the frequency dispersion is close to linear. We find that in both cases the gain is significantly reduced compared to the prediction by the continuous three-mode model as the result of increasingly strong dispersion at the high frequencies and generation of up-converted modes at the low frequencies. The developed theory is in quantitative agreement with experimental observations. To recover the high gain, we propose to engineer a chain with dispersive features to form a two-band frequency spectrum and to place the pump frequency within the upper band close to the spectral cutoff. We prove that there exists a sweet spot, where the signal and the pump are phase matched, while the up-conversion is inhibited. This results in a high gain which grows exponentially with the length of the TWPA.

==> tikz/foo.txt <==

This file has intentionally been left empty.


==> tikzpics/FreqDiags/Signal.tikz <==
% Definitions
\renewcommand\freqscale{3}
\renewcommand\mixheightlower{0.75}
\renewcommand\mixheightupper{0.6}
% Base line
\draw[->] (0,0) -- (8.5,0);
% Frequency lines
\foreach\x in {0,1,2} {
    % Set counter
    \setcounter{ph}\x \stepcounter{ph}
    \setcounter{hph}\x \addtocounter{hph}{\value{hph}} \stepcounter{hph}
    % Pump harmonics
    \ifnum \value{ph}<3 { % Ignore printing third harmonic of pump
        \draw[very thick, red, -stealth] (\freqscale*\x+1*\freqscale,0) -- +(0,0.7); \draw[red] (\freqscale*\x+1*\freqscale,0) node[anchor=north]{\ifnum \value{ph}>1 {\theph}\fi\(f\pump\)};
    } \fi
    % Signal harmonics
    \draw[thick, blue, -stealth] (\freqscale*\x+0.75*\freqscale,0) -- +(0,0.5);
    % Idler harmonics
    \draw[thick, green, -stealth] (\freqscale*\x+0.25*\freqscale,0) -- +(0,0.5); 
    % Half pump harmonics
    \draw[dashed] (\freqscale*\x+0.5*\freqscale,0) node[anchor=north]{\(\frac\thehph2f\pump\)} -- +(0,0.5);
}
% Signal harmonics labels
\draw[blue] (\freqscale*0+0.75*\freqscale,0) node[anchor=north]{\(f\signal\)};
\draw[blue] (\freqscale*1+0.75*\freqscale,0) node[anchor=north]{\(f\sh{}\)};
\draw[blue] (\freqscale*2+0.75*\freqscale,0) node[anchor=north]{\(f\sh2\)};
% Idler harmonics labels
\draw[green] (\freqscale*0+0.25*\freqscale,0) node[anchor=north]{\(f\idler\)};
\draw[green] (\freqscale*1+0.25*\freqscale,0) node[anchor=north]{\(f\ih{}\)};
\draw[green] (\freqscale*2+0.25*\freqscale,0) node[anchor=north]{\(f\ih2\)};
% Detuning arrows
\draw[<->] (\freqscale*0+0.25*\freqscale+0.05,0.1) -- (\freqscale*0+0.5*\freqscale-0.05,0.1) node[midway, anchor=south]{\(\delta f\)};
\draw[<->] (\freqscale*0+0.5*\freqscale+0.05,0.1) -- (\freqscale*0+0.75*\freqscale-0.05,0.1) node[midway, anchor=south]{\(\delta f\)};
% Down-conversion layer 1
\setcounter{ph}{1}
\foreach\x in {0,1,2} {
    \draw (\freqscale*\x+0.25*\freqscale+0.05,\mixheightlower) to[out=45,in=180] (\freqscale*\x+0.5*\freqscale,\mixheightlower+\mixheightupper) node[anchor=north]{\ifnum \value{ph}>1 {\theph}\fi\(f\pump\)} to[out=0,in=135] (\freqscale*\x+0.75*\freqscale-0.05,\mixheightlower);
    \stepcounter{ph} \stepcounter{ph}
}
\setcounter{ph}{2}
\foreach\x in {0,1} {
    \draw (\freqscale*\x+0.75*\freqscale+0.05,\mixheightlower) to[out=45,in=180] (\freqscale*\x+1*\freqscale,\mixheightlower+\mixheightupper) node[anchor=north]{\theph\(f\pump\)} to[out=0,in=135] (\freqscale*\x+0.25*\freqscale+\freqscale-0.05,\mixheightlower);
    \stepcounter{ph} \stepcounter{ph}
}
% Up-conversion layer 1
\setcounter{ph}{1}
\foreach\x in {0,1} {
    \draw[magenta] (\freqscale*\x+0.25*\freqscale+0.05,\mixheightlower) to[out=45+5,in=180] (\freqscale*\x+0.75*\freqscale,\mixheightlower+2*\mixheightupper) node[anchor=north]{\(f\pump\)} to[out=0,in=135-5] (\freqscale*\x+0.25*\freqscale+\freqscale-0.05,\mixheightlower);
    \draw[magenta] (\freqscale*\x+0.75*\freqscale+0.05,\mixheightlower) to[out=45+5,in=180] (\freqscale*\x+0.25*\freqscale+\freqscale,\mixheightlower+2*\mixheightupper) node[anchor=north]{\(f\pump\)} to[out=0,in=135-5] (\freqscale*\x+0.75*\freqscale+\freqscale-0.05,\mixheightlower);
}
% Down-conversion layer 2
\setcounter{ph}{2}
\foreach\x in {0,1} {
    \draw (\freqscale*\x+0.25*\freqscale+0.05,\mixheightlower) to[out=45+10,in=180] (\freqscale*\x+1*\freqscale,\mixheightlower+3*\mixheightupper) node[anchor=north]{\theph\(f\pump\)} to[out=0,in=135-10] (\freqscale*\x+0.75*\freqscale+\freqscale-0.05,\mixheightlower);
    \stepcounter{ph}
    \ifnum \value{ph}=3 {
        \draw (\freqscale*\x+0.75*\freqscale+0.05,\mixheightlower) to[out=45+10,in=180] (\freqscale*\x+1.5*\freqscale,\mixheightlower+3*\mixheightupper) node[anchor=north]{\theph\(f\pump\)} to[out=0,in=135-10] (\freqscale*\x+0.25*\freqscale+2*\freqscale-0.05,\mixheightlower);
    } \fi
    \stepcounter{ph}
}
% Up-conversion layer 2
\foreach\x in {0,0.5} {
    \draw[magenta] (\freqscale*\x+0.25*\freqscale+0.05,\mixheightlower) to[out=45+15,in=180] (\freqscale*\x+1.25*\freqscale,\mixheightlower+4*\mixheightupper) node[anchor=north]{2\(f\pump\)} to[out=0,in=135-15] (\freqscale*\x+0.25*\freqscale+2*\freqscale-0.05,\mixheightlower);
}
% Down-conversion layer 3
\draw (\freqscale*0+0.25*\freqscale+0.05,\mixheightlower) to[out=45+20,in=180] (\freqscale*0+1.5*\freqscale,\mixheightlower+5*\mixheightupper) node[anchor=north]{3\(f\pump\)} to[out=0,in=135-20] (\freqscale*0+0.75*\freqscale+2*\freqscale-0.05,\mixheightlower);

%%% Non-completed

% Down-conversion layer 1
% \draw (\freqscale*2+0.75*\freqscale+0.05,\mixheightlower) to[out=45,in=180] (\freqscale*2+1*\freqscale,\mixheightlower+\mixheightupper) node[anchor=north]{\ifnum \value{ph}>1 {\theph}\fi\(f\pump\)};
% % Up-conversion layer 1
% \draw[magenta] (\freqscale*2+0.25*\freqscale+0.05,\mixheightlower) to[out=45+5,in=180] (\freqscale*2+0.75*\freqscale,\mixheightlower+2*\mixheightupper) node[anchor=north]{\(f\pump\)} to[out=0,in=135-5] (\freqscale*2+0.25*\freqscale+\freqscale-0.65,\mixheightlower+0.62);
% % Down-conversion layer 2
% \draw (\freqscale*1+0.75*\freqscale+0.05,\mixheightlower) to[out=45+10,in=180] (\freqscale*1+1.5*\freqscale,\mixheightlower+3*\mixheightupper) node[anchor=north]{5\(f\pump\)} to[out=0,in=135-5] (\freqscale*1+0.25*\freqscale+2*\freqscale-0.65,\mixheightlower+0.75);
% % Up-conversion layer 2
% \draw[magenta] (\freqscale*1+0.25*\freqscale+0.05,\mixheightlower) to[out=45+15,in=180] (\freqscale*1+1.25*\freqscale,\mixheightlower+4*\mixheightupper) node[anchor=north]{2\(f\pump\)} to[out=0,in=135-3] (\freqscale*1+0.25*\freqscale+2*\freqscale-0.65,\mixheightlower+0.85);
% % Down-conversion layer 3
% \draw (\freqscale*0+0.75*\freqscale+0.05,\mixheightlower) to[out=45+20,in=180] (\freqscale*0+2*\freqscale,\mixheightlower+5*\mixheightupper) node[anchor=north]{4\(f\pump\)} to[out=0,in=135-5] (\freqscale*1+0.25*\freqscale+2*\freqscale-0.65,\mixheightlower+0.97);


==> tikzpics/IncrementVsDelta/Increment_fp4by3_coup_0p025_and_0p05_and_0p075.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
%
%\begin{tikzpicture}

\begin{axis}[%
width=2.5in,
height=2in,
at={(0.758in,0.573in)},
scale only axis,
xmin=-1,
xmax=1,
xlabel style={font=\color{white!15!black}},
xlabel={Detuning (\(\delta\))},
ymin=0,
ymax=0.06,
ylabel style={font=\color{white!15!black}},
ylabel={Increment (\(\Im(\lambda)\))},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids
]
\addplot [color=mycolor1, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-1	0\\
-0.99	0.00348130144905182\\
-0.98	0.00462813710288218\\
-0.97	0.00529403770713948\\
-0.96	0.00566240704417324\\
-0.95	0.00580045905492047\\
-0.94	0.00573478925450106\\
-0.93	0.00546808562547488\\
-0.92	0.00497872455956129\\
-0.91	0.00420158769833414\\
-0.9	0.00293184990469265\\
-0.89	0\\
0.89	0\\
0.9	0.00293184990469265\\
0.91	0.00420158769833413\\
0.92	0.00497872455956137\\
0.93	0.00546808562547489\\
0.94	0.00573478925450105\\
0.95	0.00580045905492052\\
0.96	0.00566240704417323\\
0.97	0.00529403770713945\\
0.98	0.00462813710288216\\
0.99	0.00348130144905181\\
1	0\\
};
\addplot [color=mycolor2, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-1	0\\
-0.99	0.00724356569894235\\
-0.98	0.0100694899442356\\
-0.97	0.0121209180264103\\
-0.96	0.0137539428607283\\
-0.95	0.0151092169931414\\
-0.94	0.0162602453929513\\
-0.93	0.0172515071761574\\
-0.92	0.018112514505345\\
-0.91	0.018864136039211\\
-0.9	0.0195218343363149\\
-0.89	0.0200974834244261\\
-0.88	0.0206004625845049\\
-0.87	0.0210383513058933\\
-0.86	0.0214173905710799\\
-0.85	0.0217428002565328\\
-0.84	0.0220190042110175\\
-0.83	0.0222497940019502\\
-0.82	0.0224384506879652\\
-0.81	0.0225878371155876\\
-0.8	0.0227004690429135\\
-0.79	0.022778570745925\\
-0.78	0.022824119045521\\
-0.77	0.0228388785512243\\
-0.76	0.0228244301410759\\
-0.75	0.0227821941586932\\
-0.74	0.0227134494279896\\
-0.73	0.0226193489125941\\
-0.72	0.022500932647177\\
-0.71	0.0223591384194582\\
-0.7	0.0221948105695346\\
-0.69	0.0220087071868324\\
-0.68	0.021801505917098\\
-0.67	0.0215738085369662\\
-0.66	0.0213261444078283\\
-0.65	0.0210589728807774\\
-0.64	0.0207726846877654\\
-0.63	0.0204676023183783\\
-0.62	0.0201439793445481\\
-0.61	0.0198019986144719\\
-0.6	0.0194417691890008\\
-0.59	0.0190633218348232\\
-0.58	0.0186666028135797\\
-0.57	0.0182514656070518\\
-0.56	0.0178176600847969\\
-0.55	0.0173648184355767\\
-0.54	0.0168924369226337\\
-0.53	0.0163998521459297\\
-0.52	0.0158862099389531\\
-0.51	0.0153504241900125\\
-0.5	0.0147911215826426\\
-0.49	0.0142065661902809\\
-0.48	0.0135945544811127\\
-0.47	0.0129522655407091\\
-0.46	0.012276041124751\\
-0.45	0.0115610511601266\\
-0.44	0.0108007627830641\\
-0.43	0.00998605132670829\\
-0.42	0.0091036065763392\\
-0.41	0.00813280427878478\\
-0.4	0.00703873218780355\\
-0.39	0.00575331350213802\\
-0.38	0.00410287738244447\\
-0.37	0.000873213686545714\\
-0.36	0\\
0.36	0\\
0.37	0.000873213686544224\\
0.38	0.00410287738244421\\
0.39	0.00575331350213781\\
0.4	0.00703873218780355\\
0.41	0.00813280427878492\\
0.42	0.0091036065763392\\
0.43	0.00998605132670817\\
0.44	0.0108007627830641\\
0.45	0.0115610511601267\\
0.46	0.012276041124751\\
0.47	0.0129522655407091\\
0.48	0.0135945544811127\\
0.49	0.0142065661902809\\
0.5	0.0147911215826426\\
0.51	0.0153504241900124\\
0.52	0.015886209938953\\
0.53	0.0163998521459297\\
0.54	0.0168924369226336\\
0.55	0.0173648184355768\\
0.56	0.0178176600847969\\
0.57	0.0182514656070517\\
0.58	0.0186666028135797\\
0.59	0.0190633218348232\\
0.6	0.0194417691890009\\
0.61	0.0198019986144718\\
0.62	0.0201439793445482\\
0.63	0.0204676023183782\\
0.64	0.0207726846877653\\
0.65	0.0210589728807774\\
0.66	0.0213261444078283\\
0.67	0.0215738085369662\\
0.68	0.021801505917098\\
0.69	0.0220087071868325\\
0.7	0.0221948105695346\\
0.71	0.0223591384194583\\
0.72	0.022500932647177\\
0.73	0.0226193489125941\\
0.74	0.0227134494279897\\
0.75	0.0227821941586932\\
0.76	0.0228244301410758\\
0.77	0.0228388785512242\\
0.78	0.022824119045521\\
0.79	0.0227785707459249\\
0.8	0.0227004690429135\\
0.81	0.0225878371155876\\
0.82	0.0224384506879652\\
0.83	0.0222497940019502\\
0.84	0.0220190042110175\\
0.85	0.0217428002565328\\
0.86	0.0214173905710799\\
0.87	0.0210383513058933\\
0.88	0.0206004625845049\\
0.89	0.0200974834244262\\
0.9	0.0195218343363149\\
0.91	0.018864136039211\\
0.92	0.018112514505345\\
0.93	0.0172515071761574\\
0.94	0.0162602453929513\\
0.95	0.0151092169931414\\
0.96	0.0137539428607283\\
0.97	0.0121209180264103\\
0.98	0.0100694899442356\\
0.99	0.00724356569894235\\
1	0\\
};
\addplot [color=mycolor3, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-1	0\\
-0.99	0.0109415849614004\\
-0.98	0.0153193956605293\\
-0.97	0.0185758207491216\\
-0.96	0.0212369635463299\\
-0.95	0.0235091385505832\\
-0.94	0.0254994513442527\\
-0.93	0.0272723093341621\\
-0.92	0.0288701967262014\\
-0.91	0.0303229904876671\\
-0.9	0.0316527157724092\\
-0.89	0.0328762080554358\\
-0.88	0.0340067106452008\\
-0.87	0.0350548869004012\\
-0.86	0.0360294903110976\\
-0.85	0.0369378243911114\\
-0.84	0.0377860680167424\\
-0.83	0.0385795115905275\\
-0.82	0.0393227323265253\\
-0.81	0.0400197268951692\\
-0.8	0.0406740135249845\\
-0.79	0.041288711789692\\
-0.78	0.0418666058035072\\
-0.77	0.0424101948843511\\
-0.76	0.0429217346164677\\
-0.75	0.0434032704634135\\
-0.74	0.0438566655327396\\
-0.73	0.0442836237003515\\
-0.72	0.0446857090168966\\
-0.71	0.0450643621082905\\
-0.7	0.0454209141258341\\
-0.69	0.0457565986832896\\
-0.68	0.0460725621283476\\
-0.67	0.0463698724267222\\
-0.66	0.046649526883412\\
-0.65	0.0469124588836131\\
-0.64	0.0471595438025929\\
-0.63	0.0473916042074442\\
-0.62	0.0476094144525268\\
-0.61	0.0478137047533671\\
-0.6	0.0480051648099889\\
-0.59	0.0481844470393807\\
-0.58	0.0483521694675654\\
-0.57	0.04850891832412\\
-0.56	0.0486552503756791\\
-0.55	0.048791695029693\\
-0.54	0.0489187562353182\\
-0.53	0.0490369142046201\\
-0.52	0.0491466269741489\\
-0.51	0.0492483318243147\\
-0.5	0.0493424465717416\\
-0.49	0.0494293707478659\\
-0.48	0.049509486675408\\
-0.47	0.0495831604529401\\
-0.46	0.0496507428565611\\
-0.45	0.0497125701666396\\
-0.44	0.0497689649266875\\
-0.43	0.0498202366406282\\
-0.42	0.0498666824140455\\
-0.41	0.0499085875443976\\
-0.4	0.0499462260646519\\
-0.39	0.0499798612443428\\
-0.38	0.0500097460516439\\
-0.37	0.0500361235796927\\
-0.36	0.0500592274400873\\
-0.35	0.0500792821262002\\
-0.34	0.0500965033486993\\
-0.33	0.0501110983454559\\
-0.32	0.0501232661678129\\
-0.31	0.0501331979450192\\
-0.3	0.050141077128477\\
-0.29	0.0501470797173077\\
-0.28	0.0501513744666163\\
-0.27	0.0501541230797233\\
-0.26	0.0501554803855271\\
-0.25	0.0501555945020705\\
-0.24	0.0501546069872991\\
-0.23	0.0501526529779246\\
-0.22	0.050149861317236\\
-0.21	0.0501463546726378\\
-0.2	0.0501422496436383\\
-0.19	0.050137656860954\\
-0.18	0.0501326810773516\\
-0.17	0.0501274212507989\\
-0.16	0.0501219706204569\\
-0.15	0.0501164167760037\\
-0.14	0.0501108417207461\\
-0.13	0.0501053219289353\\
-0.12	0.050099928397679\\
-0.11	0.0500947266937993\\
-0.1	0.0500897769959673\\
-0.09	0.0500851341324093\\
-0.08	0.0500808476144556\\
-0.07	0.050076961666176\\
-0.06	0.0500735152503212\\
-0.05	0.0500705420907625\\
-0.04	0.0500680706916011\\
-0.03	0.0500661243530922\\
-0.02	0.0500647211845072\\
-0.01	0.0500638741140345\\
0	0.0500635908957958\\
0.01	0.0500638741140345\\
0.02	0.0500647211845072\\
0.03	0.0500661243530922\\
0.04	0.0500680706916011\\
0.05	0.0500705420907625\\
0.06	0.0500735152503212\\
0.07	0.050076961666176\\
0.08	0.0500808476144556\\
0.09	0.0500851341324093\\
0.1	0.0500897769959673\\
0.11	0.0500947266937993\\
0.12	0.050099928397679\\
0.13	0.0501053219289353\\
0.14	0.0501108417207461\\
0.15	0.0501164167760037\\
0.16	0.0501219706204569\\
0.17	0.0501274212507989\\
0.18	0.0501326810773516\\
0.19	0.050137656860954\\
0.2	0.0501422496436383\\
0.21	0.0501463546726378\\
0.22	0.050149861317236\\
0.23	0.0501526529779246\\
0.24	0.0501546069872991\\
0.25	0.0501555945020705\\
0.26	0.0501554803855271\\
0.27	0.0501541230797233\\
0.28	0.0501513744666163\\
0.29	0.0501470797173077\\
0.3	0.050141077128477\\
0.31	0.0501331979450191\\
0.32	0.0501232661678129\\
0.33	0.0501110983454559\\
0.34	0.0500965033486994\\
0.35	0.0500792821262002\\
0.36	0.0500592274400873\\
0.37	0.0500361235796927\\
0.38	0.0500097460516438\\
0.39	0.0499798612443428\\
0.4	0.0499462260646519\\
0.41	0.0499085875443976\\
0.42	0.0498666824140455\\
0.43	0.0498202366406282\\
0.44	0.0497689649266875\\
0.45	0.0497125701666396\\
0.46	0.0496507428565611\\
0.47	0.0495831604529402\\
0.48	0.049509486675408\\
0.49	0.0494293707478659\\
0.5	0.0493424465717416\\
0.51	0.0492483318243147\\
0.52	0.0491466269741488\\
0.53	0.0490369142046201\\
0.54	0.0489187562353182\\
0.55	0.048791695029693\\
0.56	0.0486552503756791\\
0.57	0.04850891832412\\
0.58	0.0483521694675655\\
0.59	0.0481844470393807\\
0.6	0.0480051648099889\\
0.61	0.047813704753367\\
0.62	0.0476094144525268\\
0.63	0.0473916042074441\\
0.64	0.0471595438025929\\
0.65	0.0469124588836132\\
0.66	0.046649526883412\\
0.67	0.0463698724267222\\
0.68	0.0460725621283476\\
0.69	0.0457565986832896\\
0.7	0.045420914125834\\
0.71	0.0450643621082905\\
0.72	0.0446857090168966\\
0.73	0.0442836237003515\\
0.74	0.0438566655327396\\
0.75	0.0434032704634135\\
0.76	0.0429217346164677\\
0.77	0.0424101948843511\\
0.78	0.0418666058035072\\
0.79	0.041288711789692\\
0.8	0.0406740135249845\\
0.81	0.0400197268951692\\
0.82	0.0393227323265253\\
0.83	0.0385795115905275\\
0.84	0.0377860680167424\\
0.85	0.0369378243911114\\
0.86	0.0360294903110976\\
0.87	0.0350548869004013\\
0.88	0.0340067106452008\\
0.89	0.0328762080554358\\
0.9	0.0316527157724092\\
0.91	0.0303229904876671\\
0.92	0.0288701967262014\\
0.93	0.0272723093341621\\
0.94	0.0254994513442527\\
0.95	0.0235091385505832\\
0.96	0.0212369635463299\\
0.97	0.0185758207491216\\
0.98	0.0153193956605293\\
0.99	0.0109415849614004\\
1	0\\
};
\end{axis}
%\end{tikzpicture}%

==> tikzpics/UpconversionDisabling/v1.tikz <==

% Base
\draw[->] (0,0) -- (6.5,0) node[anchor=west]{\(f\signal/f\crit\)};
\draw[->] (0,0) -- (0,6.5) node[anchor=south]{\(f\pump/f\crit\)};
\foreach\x in {1,2,3,4,5,6} {%
    \draw (\x,0) -- (\x,-0.1) node[anchor=north]{\(\x/6\)};
    \draw (0,\x) -- (-0.1,\x) node[anchor=east]{\(\x/6\)};
}
% Invalid region
\fill[gray,opacity=0.25] (0,0) -- (6,0) -- (6,6) -- cycle;
\draw (4,2) node{Invalid \(f\signal\)};
% Pump up-conversion region
\fill[red,opacity=0.25] (0,0) -- (3,3) -- (0,3) -- cycle;
\draw (1,2.25) node{p+, s+, i+};
% Signal up-conversion region
\fill[yellow,opacity=0.25] (0,3) -- (3,3) -- (0,6) -- cycle;
\draw (0.75,4.25) node{s+};
% Idler up-conversion
\fill[yellow,opacity=0.25] (0,3) -- (3,3) -- (6,6) -- cycle;
\draw (3,4) node{i+};
% Both signal and idler up-conversion
\draw (1.75,3.35) node{s+, i+};
% No up-conversion region
\fill[green,opacity=0.25] (0,6) -- (2,4) -- (6,6) -- cycle;
\draw (2.5,5.25) node{No up-conversion};


==> tikzpics/UpconversionDisabling/v2.tikz <==

% Tick arrays
\def\xtickdata{0 3 6}%{0 2 3 4 6}
\readarray\xtickdata\xticks[1,3]%[1,5]
\def\xticklabeldata{0 \(\frac12\) 1}%{0 \(\frac13\) \(\frac12\) \(\frac23\) 1}
\readarray\xticklabeldata\xticklabels[1,3]%[1,5]
\def\ytickdata{0 3 4 6}%{0 3 4 4.5 6}
\readarray\ytickdata\yticks[1,4]%[1,5]
\def\yticklabeldata{0 \(\frac12\) \(\frac23\) 1}%{0 \(\frac12\) \(\frac23\) \(\frac34\) 1}
\readarray\yticklabeldata\yticklabels[1,4]%[1,5]

% Base
\draw[->] (0,0) -- (6.5,0) node[anchor=west]{\(f\signal/f\pump\)};
\draw[->] (0,0) -- (0,6.5) node[anchor=south]{\(f\pump/f\crit\)};
\foreach\x in {1,2,3} { % {1,2,3,4,5} {
    \draw (\xticks[1,\x],0) -- +(0,-0.1) node[anchor=north]{\xticklabels[1,\x]};
}
\foreach\y in {1,2,3,4} { % {1,2,3,4,5} {
    \draw (0,\yticks[1,\y]) -- +(-0.1,0) node[anchor=east]{\yticklabels[1,\y]};
}

% Pump up-conversion region
\fill[red,opacity=0.25] (0,0) rectangle(6,3);
\draw (3,1.5) node{p, s, i};

% Signal up-conversion region
\fill[yellow,opacity=0.25,domain=0:1,smooth,variable=\x] plot(6*\x,6/3*\x*\x-5*\x+6/1) -- (0,3) -- (0,6);
\draw (1,4) node{s};

% Idler up-conversion region
\fill[yellow,opacity=0.25,domain=0:1,smooth,variable=\x] plot(6*\x,6/3*\x*\x+6/6*\x+6/2) -- (6,3) -- (0,3);
\draw (5,4) node{i};

% Signal and idler up-conversion region
\draw (3,3.35) node{s, i};

% No up-conversion region
\fill[green,opacity=0.25,domain=0:0.5,smooth,variable=\x] plot(6*\x,6/3*\x*\x-5*\x+6/1) -- plot({6*(\x+0.5)},{6/3*(\x+0.5)*(\x+0.5)+6/6*(\x+0.5)+6/2}) -- (0,6);
\draw (3,5.25) node{No up-conversion};

% 1/3-band
% \foreach\x in {2,4} {
%     \draw[dotted] (\x,0) -- (\x,4.5);
% }
% \draw[dotted] (0,4.5) -- (2,4.5);
% \draw[dashed] (2,4.5) -- (4,4.5);


==> tikzpics/UpconversionDisabling/v3.tikz <==

% Tick arrays
\def\xtickdata{0 3 6}%{0 2 3 4 6}
\readarray\xtickdata\xticks[1,3]%[1,5]
\def\xticklabeldata{0 \(\frac12\) 1}%{0 \(\frac13\) \(\frac12\) \(\frac23\) 1}
\readarray\xticklabeldata\xticklabels[1,3]%[1,5]
\def\ytickdata{0 3 4 6}%{0 3 4 4.5 6}
\readarray\ytickdata\yticks[1,4]%[1,5]
\def\yticklabeldata{0 \(\frac12\) \(\frac23\) 1}%{0 \(\frac12\) \(\frac23\) \(\frac34\) 1}
\readarray\yticklabeldata\yticklabels[1,4]%[1,5]

% Base
\draw[->] (0,0) -- (6.5,0) node[anchor=west]{\(\omega\signal/\omega\pump\)};
\draw[->] (0,0) -- (0,6.5) node[anchor=south]{\(\omega\pump/\omega\crit\)};
\foreach\x in {1,2,3} { % {1,2,3,4,5} {
    \draw (\xticks[1,\x],0) -- +(0,-0.1) node[anchor=north]{\xticklabels[1,\x]};
}
\foreach\y in {1,2,3,4} { % {1,2,3,4,5} {
    \draw (0,\yticks[1,\y]) -- +(-0.1,0) node[anchor=east]{\yticklabels[1,\y]};
}

% Pump up-conversion region
\fill[red,opacity=0.25] (0,0) rectangle(6,3);
\draw (3,1.5) node{p, s, i};

% Signal up-conversion region
\fill[yellow,opacity=0.25,domain=0:1,smooth,variable=\x] plot(6*\x,{6/(1+\x)}) -- (0,3) -- (0,6);
\draw (1,4) node{s};

% Idler up-conversion region
\fill[yellow,opacity=0.25,domain=0:1,smooth,variable=\x] plot(6*\x,{6/(2-\x)}) -- (6,3) -- (0,3);
\draw (5,4) node{i};

% Signal and idler up-conversion region
\draw (3,3.35) node{s, i};

% No up-conversion region
\fill[green,opacity=0.25,domain=0:0.5,smooth,variable=\x] plot(6*\x,{6/(1+\x)}) -- plot({6*(\x+0.5)},{6/(2-\x-0.5)}) -- (0,6);
\draw (3,5.25) node{No up-conversion};

% 1/3-band
% \foreach\x in {2,4} {
%     \draw[dotted] (\x,0) -- (\x,4.5);
% }
% \draw[dotted] (0,4.5) -- (2,4.5);
% \draw[dashed] (2,4.5) -- (4,4.5);


==> tikzpics/UpconversionDisabling/v4.tikz <==

% Tick arrays
\def\xtickdata{0 3 6}%{0 2 3 4 6}
\readarray\xtickdata\xticks[1,3]%[1,5]
\def\xticklabeldata{0 \(\frac12\) 1}%{0 \(\frac13\) \(\frac12\) \(\frac23\) 1}
\readarray\xticklabeldata\xticklabels[1,3]%[1,5]
\def\ytickdata{0 3 4 6}%{0 3 4 4.5 6}
\readarray\ytickdata\yticks[1,4]%[1,5]
\def\yticklabeldata{0 \(\frac12\) \(\frac23\) 1}%{0 \(\frac12\) \(\frac23\) \(\frac34\) 1}
\readarray\yticklabeldata\yticklabels[1,4]%[1,5]

% Base
\draw[->] (0,0) -- (6.5,0) node[anchor=west]{\(f\signal/f\pump\)};
\draw[->] (0,0) -- (0,6.5) node[anchor=south]{\(f\pump/f\crit\)};
\foreach\x in {1,2,3} { % {1,2,3,4,5} {
    \draw (\xticks[1,\x],0) -- +(0,-0.1) node[anchor=north]{\xticklabels[1,\x]};
}
\foreach\y in {1,2,3,4} { % {1,2,3,4,5} {
    \draw (0,\yticks[1,\y]) -- +(-0.1,0) node[anchor=east]{\yticklabels[1,\y]};
}

\foreach\m in {1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20} {
    \fill[yellow,opacity=0.25,domain=0:1,smooth,variable=\x] plot(6*\x,{6/(\m+\x)}) -- (0,{6/(\m+1)}) -- (0,6/\m);
    \fill[yellow,opacity=0.25,domain=0:1,smooth,variable=\x] plot(6*\x,{6/(\m+1-\x)}) -- (6,6/\m) -- (6,{6/(\m+1)});
    \fill[red,opacity=0.25] (0,0) rectangle(6,{6/(\m+1)});
}

% No up-conversion region
\fill[green,opacity=0.25,domain=0:0.5,smooth,variable=\x] plot(6*\x,{6/(1+\x)}) -- plot({6*(\x+0.5)},{6/(2-\x-0.5)}) -- (0,6);
\draw (3,5.25) node{No up-conversion};



==> tikzpics/fcut_vs_gmax/gcut_vs_gmax.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
%\begin{tikzpicture}

\begin{axis}[%
width=2.5in,
height=2in,
at={(2.6in,1.103in)},
scale only axis,
xmin=0,
xmax=1.4,
xlabel style={font=\color{white!15!black}},
xlabel={Coupling ($c_3A_\mathrm{p0}$)},
ymin=0,
ymax=2,
ylabel style={font=\color{white!15!black}},
ylabel={Pump frequency ($\omega_\mathrm{p}/\omega_0$)},
axis background/.style={fill=white},
title={Discrete equations solution},
xmajorgrids,
ymajorgrids,
legend style={at={(0.97,0.03)}, anchor=south east, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=2.0pt]
  table[row sep=crcr]{%
0	0\\
0.0101010101010101	0.040301778405755\\
0.0202020202020202	0.0807255614563819\\
0.0303030303030303	0.121067908159503\\
0.0404040404040404	0.161328032772944\\
0.0505050505050505	0.201486472054854\\
0.0606060606060606	0.241520649006873\\
0.0707070707070707	0.281407299595689\\
0.0808080808080808	0.321123100090639\\
0.0909090909090909	0.360644910354137\\
0.101010101010101	0.399949896323515\\
0.111111111111111	0.439015609574359\\
0.121212121212121	0.477820046165925\\
0.131313131313131	0.516341695717769\\
0.141414141414141	0.554559584154075\\
0.151515151515152	0.592453312039404\\
0.161616161616162	0.630003089506954\\
0.171717171717172	0.667189767972056\\
0.181818181818182	0.703994869035642\\
0.191919191919192	0.740400610539473\\
0.202020202020202	0.77638992990421\\
0.212121212121212	0.811946504739983\\
0.222222222222222	0.847054770762913\\
0.232323232323232	0.881699937043378\\
0.242424242424242	0.91586799860078\\
0.252525252525253	0.949545746401156\\
0.262626262626263	0.982720774782276\\
0.272727272727273	1.01538148637938\\
0.282828282828283	1.04751709460356\\
0.292929292929293	1.07911762375825\\
0.303030303030303	1.11017390686922\\
0.313131313131313	1.14067758132417\\
0.323232323232323	1.17062108242033\\
0.333333333333333	1.19999763492285\\
0.343434343434343	1.22880124274688\\
0.353535353535354	1.2570266768766\\
0.363636363636364	1.28466946164041\\
0.373737373737374	1.31172585946308\\
0.383838383838384	1.33819285421685\\
0.393939393939394	1.36406813329587\\
0.404040404040404	1.38935006853644\\
0.414141414141414	1.41403769610622\\
0.424242424242424	1.43813069548396\\
0.434343434343434	1.46162936764759\\
0.444444444444444	1.48453461258856\\
0.454545454545455	1.50684790626398\\
0.464646464646465	1.52857127709691\\
0.474747474747475	1.54970728212956\\
0.484848484848485	1.57025898292996\\
0.494949494949495	1.59022992134801\\
0.505050505050505	1.60962409521175\\
0.515151515151515	1.62844593404922\\
0.525252525252525	1.64670027491626\\
0.535353535353535	1.66439233840472\\
0.545454545454545	1.68152770490055\\
0.555555555555556	1.69811229115522\\
0.565656565656566	1.71415232722902\\
0.575757575757576	1.72965433385881\\
0.585858585858586	1.74462510029805\\
0.595959595959596	1.75907166267146\\
0.606060606060606	1.77300128288183\\
0.616161616161616	1.7864214281015\\
0.626262626262626	1.79933975087676\\
0.636363636363636	1.8117640698686\\
0.646464646464647	1.82370235124927\\
0.656565656565657	1.83516269077017\\
0.666666666666667	1.84615329651271\\
0.676767676767677	1.85668247233038\\
0.686868686868687	1.86675860198697\\
0.696969696969697	1.8763901339928\\
0.707070707070707	1.88558556713819\\
0.717171717171717	1.89435343672064\\
0.727272727272727	1.90270230145985\\
0.737373737373737	1.9106407310929\\
0.747474747474748	1.91817729463948\\
0.757575757575758	1.92532054932582\\
0.767676767676768	1.93207903015424\\
0.777777777777778	1.93846124010386\\
0.787878787878788	1.94447564094698\\
0.797979797979798	1.95013064466468\\
0.808080808080808	1.95543460544412\\
0.818181818181818	1.96039581223973\\
0.828282828282828	1.96502248187941\\
0.838383838383838	1.96932275269704\\
0.848484848484849	1.97330467867178\\
0.858585858585859	1.97697622405474\\
0.868686868686869	1.98034525846333\\
0.878787878787879	1.98341955242381\\
0.888888888888889	1.98620677334235\\
0.898989898989899	1.98871448188533\\
0.909090909090909	1.99095012874954\\
0.919191919191919	1.99292105180355\\
0.929292929292929	1.99463447358146\\
0.939393939393939	1.99609749911097\\
0.94949494949495	1.9973171140578\\
0.95959595959596	1.99830018316917\\
0.96969696969697	1.99905344899935\\
0.97979797979798	1.9995835309009\\
0.98989898989899	1.99989692426561\\
1	1.99999999999979\\
};
\addlegendentry{$\min(\omega_\mathrm{p}>0) : g=0$}

\addplot [color=mycolor2, line width=2.0pt]
  table[row sep=crcr]{%
0	0\\
0.0141414141414141	0.0461436631723935\\
0.0282828282828283	0.0922873263447871\\
0.0424242424242424	0.138377083368615\\
0.0565656565656566	0.184287153230556\\
0.0707070707070707	0.230089410795366\\
0.0848484848484848	0.275622137617346\\
0.098989898989899	0.320936896099473\\
0.113131313131313	0.365999311306429\\
0.127272727272727	0.410719930281536\\
0.141414141414141	0.455019456299006\\
0.155555555555556	0.499022498499363\\
0.16969696969697	0.542528276010413\\
0.183838383838384	0.585598312153889\\
0.197979797979798	0.628182802336007\\
0.212121212121212	0.670260457534327\\
0.226262626262626	0.711790066888893\\
0.24040404040404	0.752732958597473\\
0.254545454545455	0.793068038949761\\
0.268686868686869	0.83272968306924\\
0.282828282828283	0.871828046998632\\
0.296969696969697	0.910176021715016\\
0.311111111111111	0.947905638219953\\
0.325252525252525	0.984862990553043\\
0.339393939393939	1.0210998364294\\
0.353535353535354	1.05666832418839\\
0.367676767676768	1.09146474308766\\
0.381818181818182	1.12555803830999\\
0.395959595959596	1.15878942109166\\
0.41010101010101	1.19135752387142\\
0.424242424242424	1.22304144862741\\
0.438383838383838	1.2540588707313\\
0.452525252525252	1.28418566951106\\
0.466666666666667	1.31361256726405\\
0.480808080808081	1.34219405645159\\
0.494949494949495	1.37006431650868\\
0.509090909090909	1.39710996874241\\
0.523232323232323	1.42337154042029\\
0.537373737373737	1.44891641422801\\
0.551515151515151	1.47370933632567\\
0.565656565656566	1.49770460367426\\
0.57979797979798	1.52088776317597\\
0.593939393939394	1.54346936130963\\
0.608080808080808	1.56523240629604\\
0.622222222222222	1.58630678070331\\
0.636363636363636	1.60662432059721\\
0.65050505050505	1.6262351235397\\
0.664646464646465	1.64519319333543\\
0.678787878787879	1.66350936980775\\
0.692929292929293	1.68109341875145\\
0.707070707070707	1.69807971491367\\
0.721212121212121	1.71441523105046\\
0.735353535353535	1.73008121719709\\
0.749494949494949	1.7452294308805\\
0.763636363636364	1.75973887623461\\
0.777777777777778	1.773650178183\\
0.791919191919192	1.78695591486461\\
0.806060606060606	1.79973294160358\\
0.82020202020202	1.81199659040232\\
0.834343434343434	1.82372938082496\\
0.848484848484849	1.83489205513288\\
0.862626262626263	1.84554584367961\\
0.876767676767677	1.85581525794961\\
0.890909090909091	1.86554092324277\\
0.905050505050505	1.87482000734501\\
0.919191919191919	1.88362848686402\\
0.933333333333333	1.89199643986821\\
0.947474747474747	1.89990365155187\\
0.961616161616161	1.90753059032541\\
0.975757575757576	1.91465059645908\\
0.98989898989899	1.92143329853996\\
1.0040404040404	1.92790223168\\
1.01818181818182	1.93390192742174\\
1.03232323232323	1.93961744401072\\
1.04646464646465	1.94494555898491\\
1.06060606060606	1.94999633073097\\
1.07474747474747	1.95475960301802\\
1.08888888888889	1.95913498540995\\
1.1030303030303	1.96332501658815\\
1.11717171717172	1.96722754830734\\
1.13131313131313	1.97076582289944\\
1.14545454545455	1.97409267210812\\
1.15959595959596	1.97722362324792\\
1.17373737373737	1.97999627428068\\
1.18787878787879	1.98267371064885\\
1.2020202020202	1.98502653825283\\
1.21616161616162	1.98721969818851\\
1.23030303030303	1.98921891317663\\
1.24444444444444	1.99096793332303\\
1.25858585858586	1.99257984435243\\
1.27272727272727	1.99399624793721\\
1.28686868686869	1.99521655814098\\
1.3010101010101	1.99628862643619\\
1.31515151515151	1.9972157731291\\
1.32929292929293	1.99799624041051\\
1.34343434343434	1.99867914928174\\
1.35757575757576	1.99916694133262\\
1.37171717171717	1.99950795631594\\
1.38585858585859	1.99980092451467\\
1.4	1.99989858058091\\
};
\addlegendentry{$\omega_\mathrm{p} : g=\max(g)$}

\end{axis}

%\end{tikzpicture}%

==> tikzpics/fcut_vs_gmax/gcut_vs_gmax_v2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
%\begin{tikzpicture}

\begin{axis}[%
width=2.5in,
height=2in,
at={(2.6in,1.103in)},
scale only axis,
xmin=0,
xmax=1.4,
xlabel style={font=\color{white!15!black}},
xlabel={Coupling (\(c_3A_\mathrm{p0}\))},
separate axis lines,
every outer y axis line/.append style={mycolor2},
every y tick label/.append style={font=\color{mycolor2}},
every y tick/.append style={mycolor2},
ymin=-0,
ymax=1.4,
ylabel style={font=\color{mycolor2}},
ylabel={Increment (\(\Im(\lambda)\))},
axis background/.style={fill=white},
yticklabel pos=right,
xmajorgrids,
ymajorgrids
]
\addplot [color=mycolor1, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	0\\
0.0101010101010101	0.040301778405755\\
0.0202020202020202	0.0807255614563819\\
0.0303030303030303	0.121067908159503\\
0.0404040404040404	0.161328032772944\\
0.0505050505050505	0.201486472054854\\
0.0606060606060606	0.241520649006873\\
0.0707070707070707	0.281407299595689\\
0.0808080808080808	0.321123100090639\\
0.0909090909090909	0.360644910354137\\
0.101010101010101	0.399949896323515\\
0.111111111111111	0.439015609574359\\
0.121212121212121	0.477820046165925\\
0.131313131313131	0.516341695717769\\
0.141414141414141	0.554559584154075\\
0.151515151515152	0.592453312039404\\
0.161616161616162	0.630003089506954\\
0.171717171717172	0.667189767972056\\
0.181818181818182	0.703994869035642\\
0.191919191919192	0.740400610539473\\
0.202020202020202	0.77638992990421\\
0.212121212121212	0.811946504739983\\
0.222222222222222	0.847054770762913\\
0.232323232323232	0.881699937043378\\
0.242424242424242	0.91586799860078\\
0.252525252525253	0.949545746401156\\
0.262626262626263	0.982720774782276\\
0.272727272727273	1.01538148637938\\
0.282828282828283	1.04751709460356\\
0.292929292929293	1.07911762375825\\
0.303030303030303	1.11017390686922\\
0.313131313131313	1.14067758132417\\
0.323232323232323	1.17062108242033\\
0.333333333333333	1.19999763492285\\
0.343434343434343	1.22880124274688\\
0.353535353535354	1.2570266768766\\
0.363636363636364	1.28466946164041\\
0.373737373737374	1.31172585946308\\
0.383838383838384	1.33819285421685\\
0.393939393939394	1.36406813329587\\
0.404040404040404	1.38935006853644\\
0.414141414141414	1.41403769610622\\
0.424242424242424	1.43813069548396\\
0.434343434343434	1.46162936764759\\
0.444444444444444	1.48453461258856\\
0.454545454545455	1.50684790626398\\
0.464646464646465	1.52857127709691\\
0.474747474747475	1.54970728212956\\
0.484848484848485	1.57025898292996\\
0.494949494949495	1.59022992134801\\
0.505050505050505	1.60962409521175\\
0.515151515151515	1.62844593404922\\
0.525252525252525	1.64670027491626\\
0.535353535353535	1.66439233840472\\
0.545454545454545	1.68152770490055\\
0.555555555555556	1.69811229115522\\
0.565656565656566	1.71415232722902\\
0.575757575757576	1.72965433385881\\
0.585858585858586	1.74462510029805\\
0.595959595959596	1.75907166267146\\
0.606060606060606	1.77300128288183\\
0.616161616161616	1.7864214281015\\
0.626262626262626	1.79933975087676\\
0.636363636363636	1.8117640698686\\
0.646464646464647	1.82370235124927\\
0.656565656565657	1.83516269077017\\
0.666666666666667	1.84615329651271\\
0.676767676767677	1.85668247233038\\
0.686868686868687	1.86675860198697\\
0.696969696969697	1.8763901339928\\
0.707070707070707	1.88558556713819\\
0.717171717171717	1.89435343672064\\
0.727272727272727	1.90270230145985\\
0.737373737373737	1.9106407310929\\
0.747474747474748	1.91817729463948\\
0.757575757575758	1.92532054932582\\
0.767676767676768	1.93207903015424\\
0.777777777777778	1.93846124010386\\
0.787878787878788	1.94447564094698\\
0.797979797979798	1.95013064466468\\
0.808080808080808	1.95543460544412\\
0.818181818181818	1.96039581223973\\
0.828282828282828	1.96502248187941\\
0.838383838383838	1.96932275269704\\
0.848484848484849	1.97330467867178\\
0.858585858585859	1.97697622405474\\
0.868686868686869	1.98034525846333\\
0.878787878787879	1.98341955242381\\
0.888888888888889	1.98620677334235\\
0.898989898989899	1.98871448188533\\
0.909090909090909	1.99095012874954\\
0.919191919191919	1.99292105180355\\
0.929292929292929	1.99463447358146\\
0.939393939393939	1.99609749911097\\
0.94949494949495	1.9973171140578\\
0.95959595959596	1.99830018316917\\
0.96969696969697	1.99905344899935\\
0.97979797979798	1.9995835309009\\
0.98989898989899	1.99989692426561\\
1	1.99999999999979\\
};
\addplot [color=mycolor2, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	-0\\
0.0141414141414141	2.17679394321582e-06\\
0.0282828282828283	1.74089699280108e-05\\
0.0424242424242424	5.87259205359633e-05\\
0.0565656565656566	0.000139105023814468\\
0.0707070707070707	0.000271446016063355\\
0.0848484848484848	0.000468545985898693\\
0.098989898989899	0.000743074630837782\\
0.113131313131313	0.00110755060299702\\
0.127272727272727	0.00157431856574303\\
0.141414141414141	0.00215552725624872\\
0.155555555555556	0.00286310855631649\\
0.16969696969697	0.00370875798572921\\
0.183838383838384	0.00470391640114865\\
0.197979797979798	0.00585975309869175\\
0.212121212121212	0.00718715027400014\\
0.226262626262626	0.00869668899801524\\
0.24040404040404	0.0103986370433302\\
0.254545454545455	0.0123029378794244\\
0.268686868686869	0.0144192016427317\\
0.282828282828283	0.0167566963855009\\
0.296969696969697	0.0193243444934332\\
0.311111111111111	0.0221307147878447\\
0.325252525252525	0.0251840231353231\\
0.339393939393939	0.0284921275149782\\
0.353535353535354	0.0320625320405143\\
0.367676767676768	0.0359023837984506\\
0.381818181818182	0.0400184793616092\\
0.395959595959596	0.0444172671967147\\
0.41010101010101	0.0491048530148306\\
0.424242424242424	0.0540870065882203\\
0.438383838383838	0.0593691686793845\\
0.452525252525252	0.0649564602729106\\
0.466666666666667	0.0708536910681985\\
0.480808080808081	0.077065369607563\\
0.494949494949495	0.0835957164912682\\
0.509090909090909	0.0904486719232713\\
0.523232323232323	0.0976279111673208\\
0.537373737373737	0.105136857954227\\
0.551515151515151	0.11297869231784\\
0.565656565656566	0.121156372021056\\
0.57979797979798	0.12967263955313\\
0.593939393939394	0.13853004050741\\
0.608080808080808	0.147730937004626\\
0.622222222222222	0.157277519029617\\
0.636363636363636	0.167171827737205\\
0.65050505050505	0.177415757412189\\
0.664646464646465	0.188011083494716\\
0.678787878787879	0.198959469530136\\
0.692929292929293	0.210262480969728\\
0.707070707070707	0.221921609234093\\
0.721212121212121	0.233938274041405\\
0.735353535353535	0.246313845045006\\
0.749494949494949	0.259049665309594\\
0.763636363636364	0.272147040556632\\
0.777777777777778	0.285607282257507\\
0.791919191919192	0.29943170650833\\
0.806060606060606	0.313621645774087\\
0.82020202020202	0.32817847421889\\
0.834343434343434	0.343103613328919\\
0.848484848484849	0.358398563501657\\
0.862626262626263	0.374064878520481\\
0.876767676767677	0.390104225079467\\
0.890909090909091	0.406518379302856\\
0.905050505050505	0.423309226677768\\
0.919191919191919	0.440478810617366\\
0.933333333333333	0.458029308376614\\
0.947474747474747	0.475963058536572\\
0.961616161616161	0.494282629271853\\
0.975757575757576	0.512990732567154\\
0.98989898989899	0.532090326599113\\
1.0040404040404	0.551584580884392\\
1.01818181818182	0.571476980638038\\
1.03232323232323	0.591771179673539\\
1.04646464646465	0.612471180139061\\
1.06060606060606	0.633581302288097\\
1.07474747474747	0.655106164186006\\
1.08888888888889	0.67705070430428\\
1.1030303030303	0.699420377312811\\
1.11717171717172	0.722220788768995\\
1.13131313131313	0.745458282952943\\
1.14545454545455	0.76913934644396\\
1.15959595959596	0.793271078475205\\
1.17373737373737	0.817861244512539\\
1.18787878787879	0.8429178350737\\
1.2020202020202	0.868449816759535\\
1.21616161616162	0.894466338532064\\
1.23030303030303	0.920977437985285\\
1.24444444444444	0.947994262776905\\
1.25858585858586	0.9755277959698\\
1.27272727272727	1.00359071906695\\
1.28686868686869	1.03219643989507\\
1.3010101010101	1.06135876153117\\
1.31515151515151	1.09109299095747\\
1.32929292929293	1.12141547753288\\
1.34343434343434	1.15234232577227\\
1.35757575757576	1.18389592918374\\
1.37171717171717	1.21609335174354\\
1.38585858585859	1.24895798247628\\
1.4	1.28247765106773\\
};
\end{axis}
%\end{tikzpicture}%

==> tikzpics/fcut_vs_gmax/gcut_vs_gmax_v3.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
%\begin{tikzpicture}

\begin{axis}[%
width=2.5in,
height=2in,
at={(2.6in,1.103in)},
scale only axis,
xmin=0,
xmax=1,
xlabel style={font=\color{white!15!black}},
xlabel={Coupling (\(c_3A_\mathrm{p0}\))},
separate axis lines,
every outer y axis line/.append style={mycolor2},
every y tick label/.append style={font=\color{mycolor2}},
every y tick/.append style={mycolor2},
ymin=0,
ymax=0.545974331830596,
ylabel style={font=\color{mycolor2}},
ylabel={Increment (\(\Im(\lambda)\))},
axis background/.style={fill=white},
yticklabel pos=right,
xmajorgrids,
ymajorgrids
]
\addplot [color=mycolor1, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	0\\
0.0101010101010101	0.040301778405755\\
0.0202020202020202	0.0807255614563819\\
0.0303030303030303	0.121067908159503\\
0.0404040404040404	0.161328032772944\\
0.0505050505050505	0.201486472054854\\
0.0606060606060606	0.241520649006873\\
0.0707070707070707	0.281407299595689\\
0.0808080808080808	0.321123100090639\\
0.0909090909090909	0.360644910354137\\
0.101010101010101	0.399949896323515\\
0.111111111111111	0.439015609574359\\
0.121212121212121	0.477820046165925\\
0.131313131313131	0.516341695717769\\
0.141414141414141	0.554559584154075\\
0.151515151515152	0.592453312039404\\
0.161616161616162	0.630003089506954\\
0.171717171717172	0.667189767972056\\
0.181818181818182	0.703994869035642\\
0.191919191919192	0.740400610539473\\
0.202020202020202	0.77638992990421\\
0.212121212121212	0.811946504739983\\
0.222222222222222	0.847054770762913\\
0.232323232323232	0.881699937043378\\
0.242424242424242	0.91586799860078\\
0.252525252525253	0.949545746401156\\
0.262626262626263	0.982720774782276\\
0.272727272727273	1.01538148637938\\
0.282828282828283	1.04751709460356\\
0.292929292929293	1.07911762375825\\
0.303030303030303	1.11017390686922\\
0.313131313131313	1.14067758132417\\
0.323232323232323	1.17062108242033\\
0.333333333333333	1.19999763492285\\
0.343434343434343	1.22880124274688\\
0.353535353535354	1.2570266768766\\
0.363636363636364	1.28466946164041\\
0.373737373737374	1.31172585946308\\
0.383838383838384	1.33819285421685\\
0.393939393939394	1.36406813329587\\
0.404040404040404	1.38935006853644\\
0.414141414141414	1.41403769610622\\
0.424242424242424	1.43813069548396\\
0.434343434343434	1.46162936764759\\
0.444444444444444	1.48453461258856\\
0.454545454545455	1.50684790626398\\
0.464646464646465	1.52857127709691\\
0.474747474747475	1.54970728212956\\
0.484848484848485	1.57025898292996\\
0.494949494949495	1.59022992134801\\
0.505050505050505	1.60962409521175\\
0.515151515151515	1.62844593404922\\
0.525252525252525	1.64670027491626\\
0.535353535353535	1.66439233840472\\
0.545454545454545	1.68152770490055\\
0.555555555555556	1.69811229115522\\
0.565656565656566	1.71415232722902\\
0.575757575757576	1.72965433385881\\
0.585858585858586	1.74462510029805\\
0.595959595959596	1.75907166267146\\
0.606060606060606	1.77300128288183\\
0.616161616161616	1.7864214281015\\
0.626262626262626	1.79933975087676\\
0.636363636363636	1.8117640698686\\
0.646464646464647	1.82370235124927\\
0.656565656565657	1.83516269077017\\
0.666666666666667	1.84615329651271\\
0.676767676767677	1.85668247233038\\
0.686868686868687	1.86675860198697\\
0.696969696969697	1.8763901339928\\
0.707070707070707	1.88558556713819\\
0.717171717171717	1.89435343672064\\
0.727272727272727	1.90270230145985\\
0.737373737373737	1.9106407310929\\
0.747474747474748	1.91817729463948\\
0.757575757575758	1.92532054932582\\
0.767676767676768	1.93207903015424\\
0.777777777777778	1.93846124010386\\
0.787878787878788	1.94447564094698\\
0.797979797979798	1.95013064466468\\
0.808080808080808	1.95543460544412\\
0.818181818181818	1.96039581223973\\
0.828282828282828	1.96502248187941\\
0.838383838383838	1.96932275269704\\
0.848484848484849	1.97330467867178\\
0.858585858585859	1.97697622405474\\
0.868686868686869	1.98034525846333\\
0.878787878787879	1.98341955242381\\
0.888888888888889	1.98620677334235\\
0.898989898989899	1.98871448188533\\
0.909090909090909	1.99095012874954\\
0.919191919191919	1.99292105180355\\
0.929292929292929	1.99463447358146\\
0.939393939393939	1.99609749911097\\
0.94949494949495	1.9973171140578\\
0.95959595959596	1.99830018316917\\
0.96969696969697	1.99905344899935\\
0.97979797979798	1.9995835309009\\
0.98989898989899	1.99989692426561\\
1	1.99999999999979\\
};
\addplot [color=mycolor2, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	-0\\
0.0101010101010101	7.9354804524678e-07\\
0.0202020202020202	6.3456556014244e-06\\
0.0303030303030303	2.14109931298663e-05\\
0.0404040404040404	5.0733908915197e-05\\
0.0505050505050505	9.90442555340758e-05\\
0.0606060606060606	0.00017105272630662\\
0.0707070707070707	0.000271446016063355\\
0.0808080808080808	0.000404882254450288\\
0.0909090909090909	0.000575986383358358\\
0.101010101010101	0.000789345704835657\\
0.111111111111111	0.00104950574232878\\
0.121212121212121	0.0013609656461778\\
0.131313131313131	0.00172817455893685\\
0.141414141414141	0.00215552725624872\\
0.151515151515152	0.00264736074034988\\
0.161616161616162	0.00320795027906631\\
0.171717171717172	0.00384150630386502\\
0.181818181818182	0.00455217096013938\\
0.191919191919192	0.00534401490492155\\
0.202020202020202	0.00622103474935637\\
0.212121212121212	0.00718715027400014\\
0.222222222222222	0.00824620157007771\\
0.232323232323232	0.00940194764436821\\
0.242424242424242	0.0106580633842953\\
0.252525252525253	0.0120181382473603\\
0.262626262626263	0.0134856743446267\\
0.272727272727273	0.0150640857926266\\
0.282828282828283	0.0167566963855009\\
0.292929292929293	0.0185667394504957\\
0.303030303030303	0.0204973559973539\\
0.313131313131313	0.0225515957516372\\
0.323232323232323	0.0247324158825409\\
0.333333333333333	0.0270426796985859\\
0.343434343434343	0.0294851588428172\\
0.353535353535354	0.0320625320405143\\
0.363636363636364	0.0347773858926052\\
0.373737373737374	0.0376322151757058\\
0.383838383838384	0.0406294240109819\\
0.393939393939394	0.0437713263340861\\
0.404040404040404	0.0470601471482437\\
0.414141414141414	0.0504980237083477\\
0.424242424242424	0.0540870065882203\\
0.434343434343434	0.0578290621614594\\
0.444444444444444	0.0617260721968619\\
0.454545454545455	0.0657798376142548\\
0.464646464646465	0.0699920792534881\\
0.474747474747475	0.0743644408431615\\
0.484848484848485	0.0788984886716803\\
0.494949494949495	0.0835957164912682\\
0.505050505050505	0.0884575461727179\\
0.515151515151515	0.0934853306221215\\
0.525252525252525	0.0986803554361257\\
0.535353535353535	0.104043841583574\\
0.545454545454545	0.109576949810044\\
0.555555555555556	0.115280778507823\\
0.565656565656566	0.121156372021056\\
0.575757575757576	0.127204719150871\\
0.585858585858586	0.13342675617966\\
0.595959595959596	0.139823371864353\\
0.606060606060606	0.146395408513049\\
0.616161616161616	0.153143663874408\\
0.626262626262626	0.160068897643266\\
0.636363636363636	0.167171827737205\\
0.646464646464647	0.174453139406722\\
0.656565656565657	0.181913484770595\\
0.666666666666667	0.189553484436913\\
0.676767676767677	0.197373736868597\\
0.686868686868687	0.205374812629615\\
0.696969696969697	0.213557257782639\\
0.707070707070707	0.221921609234093\\
0.717171717171717	0.230468376942816\\
0.727272727272727	0.239198064443977\\
0.737373737373737	0.24811116309823\\
0.747474747474748	0.257208155269183\\
0.757575757575758	0.266489524451465\\
0.767676767676768	0.275955741174719\\
0.777777777777778	0.285607282257507\\
0.787878787878788	0.295444632738424\\
0.797979797979798	0.305468272022529\\
0.808080808080808	0.315678694580815\\
0.818181818181818	0.326076412139665\\
0.828282828282828	0.336661933339957\\
0.838383838383838	0.347435796267766\\
0.848484848484849	0.358398563501657\\
0.858585858585859	0.369550797219872\\
0.868686868686869	0.380893109311919\\
0.878787878787879	0.39242611876833\\
0.888888888888889	0.404150482999988\\
0.898989898989899	0.416066896784248\\
0.909090909090909	0.428176090140929\\
0.919191919191919	0.440478810617366\\
0.929292929292929	0.452975879743756\\
0.939393939393939	0.465668132178644\\
0.94949494949495	0.478556466710321\\
0.95959595959596	0.491641829562416\\
0.96969696969697	0.504925212680737\\
0.97979797979798	0.51840767816355\\
0.98989898989899	0.532090326599113\\
1	0.545974331830596\\
};
\end{axis}
%\end{tikzpicture}%
